Real-time Geo-localization Using Satellite Imagery and Topography for Unmanned Aerial Vehicles

The capabilities of autonomous flight with unmanned aerial vehicles (UAVs) have significantly increased in recent times. However, basic problems such as fast and robust geo-localization in GPS-denied environments still remain unsolved. Existing research has primarily concentrated on improving the accuracy of localization at the cost of long and varying computation time in various situations, which often necessitates the use of powerful ground station machines. In order to make image-based geo-localization online and pragmatic for lightweight embedded systems on UAVs, we propose a framework that is reliable in changing scenes, flexible about computing resource allocation and adaptable to common camera placements. The framework is comprised of two stages: offline database preparation and online inference. At the first stage, color images and depth maps are rendered as seen from potential vehicle poses quantized over the satellite and topography maps of anticipated flying areas. A database is then populated with the global and local descriptors of the rendered images. At the second stage, for each captured real-world query image, top global matches are retrieved from the database and the vehicle pose is further refined via local descriptor matching. We present field experiments of image-based localization on two different UAV platforms to validate our results.

==> data/df_z_gt_piedmont.csv <==
travel_dists,alt
0.0,70.8
1.9368411799542806,70.8
5.933545189061027,70.7
9.946100110735285,70.8
15.971027848194586,70.8
16.414477955786257,70.8
56.732520371744464,70.9
57.09323643560192,70.7
57.09323643560192,70.7
57.37313253369443,70.8
58.440646652598325,70.8
60.4051876720341,70.7
61.80931916920444,70.8
61.80931916920444,70.8
63.49803123706714,70.8
65.35045797589589,70.8
67.27956120795845,70.7
69.25629813258982,70.7
71.19840460038627,70.8
73.19147281788251,70.8
75.22046762837418,70.8
76.4565397707029,70.8
76.68608480585418,70.7
77.22803743723168,70.7
77.22803743723168,70.7
77.38596965471973,70.8
77.55531206310953,70.8
77.72002529904607,70.8
78.3226777711735,70.7
78.55091107662732,70.7
78.75481430191311,70.5
78.96746194886762,67.2
79.25324602911424,61.2
79.50344011793861,55.2
79.71855099880197,49.1
84.03298890423476,43.0
87.5618482244148,40.9
101.67904918293496,40.9
101.67904918293496,40.9
102.2796465743657,40.9
102.98779829849666,40.9
104.47879235041182,40.9
106.2940036682817,40.9
108.34132265256531,41.5
110.45371809319846,43.3
112.56375699192576,45.1
114.61017604897658,47.0
116.69091948164633,48.9
118.72371383853981,50.9
120.7257169388039,52.9
122.7191138552257,54.8
124.72858238135139,56.7
126.74985733365129,58.7
128.2201363182906,59.5
128.43250871262893,59.4
128.89171874569564,59.3
128.89171874569564,59.3
130.11230216852212,59.3
134.36530564269455,59.4
134.36530564269455,59.4
136.83690620589883,59.4
139.30770504584774,59.5
141.74298339281688,59.5
144.2120281207319,59.4
146.7512751601345,59.5
148.08714134324015,59.4
148.30137094653512,59.4
148.60951838799812,59.6
148.77847500880023,59.5
148.91385590044013,59.4
149.71579079735974,59.3
151.20203541623968,59.4
153.00967063805598,59.5
154.96512883029115,59.5
157.0157757856976,59.5
159.1365903777898,59.4
161.24721188929593,59.5
163.44119967755321,59.4
165.61740870338875,59.5
167.78215590631044,59.4
169.90166057428974,59.4
174.48387660203127,59.4
174.48387660203127,59.4
176.69452602603826,59.4
201.4835984087633,58.9
203.98375717023626,58.7
206.4719444086232,58.6
208.68185954837787,58.6
210.90191790780185,58.6
213.13814501708202,58.7
213.97394523552677,57.2
214.2307796853768,55.3
214.39203498822087,53.4
214.5552800797142,51.3
214.74093300098457,49.4
214.94883835398358,47.4
215.14722095441294,45.4
215.31952849649463,43.4
215.4898989140697,40.6
215.70473618527612,37.7
215.92168556592796,34.6
216.11221622091938,31.7
216.27702006977253,28.7
216.39084452380632,25.7
216.81758296293359,22.5
218.57746194494987,17.4
221.15246732981245,17.4


==> data/df_z_gt_richmond.csv <==
travel_dists,alt
5.972836681804536,44.181484000000005
6.893111247867253,49.943236999999996
7.482442612563145,54.952766000000004
8.36925299698854,59.579384
9.538278679587316,65.1539
10.189675155750917,68.94467
11.155594623536421,70.78092
11.872263832549917,71.765564
12.370207960161249,72.33209000000001
13.11560679498471,72.51814
14.651597889202224,72.816124
20.51509585681261,73.418816
27.712177243064364,72.92726
32.911276048545474,72.91790999999999
37.990632181496345,72.87275
43.718090980544396,72.79006
49.799740393575505,73.47828
55.850804213795,73.20851
61.358095068820234,73.036575
66.9647785820499,73.19593
73.2871935429893,73.43101
79.79663737215168,73.001976
85.15381641101477,72.91951
90.76909298277367,72.87816
97.09529141558801,72.95823
102.48644995076728,72.96067
105.5850720470743,73.73921999999999
112.2271888071263,73.71086
117.61698304758146,73.59591
124.7004858322907,73.5717
129.4489932958159,73.78519399999999
135.5215219303364,73.79505999999999
141.61410431661594,73.727455
147.44246401003699,73.83251
153.33130934408018,73.8744
159.42557188968857,73.990585
166.1113556250911,73.74454
172.20677891605027,73.719154
178.28075318781532,73.61503
184.35384269868896,73.64323399999999
190.33756817194117,73.559296
196.43441364129347,73.65839
202.77128835483452,73.46875
208.70982505752625,73.6369
215.30592916049986,73.68137
221.44988117334856,73.74706
227.4381428327915,73.64619
232.04605842558985,73.42846999999999
234.8215297028104,73.61751600000001
241.79688445745913,73.52183000000001
248.51871198333103,73.451385
255.05780735944361,73.69373
259.85643292513384,73.14018
266.43185473834734,73.63049000000001
272.33752761439416,73.4209
278.1307472314859,73.37816
284.627184807278,73.33953000000001
290.2573491568914,73.10441
295.9897288779122,73.218216
302.1126367509117,73.31679
308.31067245090827,73.71155
314.0625260289758,73.46082
320.15269388491674,73.30089
326.45598443954145,73.32216
332.2357572459779,73.62281
338.08468061997667,73.70659
344.86147226649314,73.6628
350.682268791741,73.445145
356.95308124971547,73.48944
362.6895591382511,73.194786
368.16436631188805,73.55962
369.4220087587741,71.90274000000001
369.8735923187456,69.84052
371.27024637200594,68.0209
373.0773143194773,65.91825
373.6170878117165,64.35065999999999
374.1273750095326,62.37664399999999
374.5380830501123,60.64643
374.6650409974319,58.808777
374.8567829012312,56.79688
375.35161410275737,54.372719999999994
376.53653140640205,52.493607
377.59624424454086,50.600184999999996
378.1508814247921,49.07263


==> data/df_z_qr_piedmont.csv <==
travel_dists,alt
0.0,70.6315000445077
1.9368411799542806,69.69967811335306
5.933545189061027,70.54063675444038
9.946100110735285,70.76822106321382
15.971027848194586,71.86666797898982
16.414477955786257,70.34838180994542
56.732520371744464,69.92824995940572
57.09323643560192,70.47812249186613
57.09323643560192,70.47812249186613
57.37313253369443,70.0695931274862
58.440646652598325,70.14389391220224
60.4051876720341,70.53174144160795
61.80931916920444,69.7486786295251
61.80931916920444,69.7486786295251
63.49803123706714,70.89472839808452
65.35045797589589,70.48377189269905
67.27956120795845,69.05507832778326
69.25629813258982,70.7876125913681
71.19840460038627,70.89495604656528
73.19147281788251,71.29033539950412
75.22046762837418,69.80160581695212
76.4565397707029,70.84541368371241
76.68608480585418,70.23874243294364
77.22803743723168,70.94201807409564
77.22803743723168,71.22050346215212
77.38596965471973,71.09899429935506
77.55531206310953,70.52598674551842
77.72002529904607,70.49433419902792
78.3226777711735,69.202684045167
78.55091107662732,71.0984111602431
78.75481430191311,69.75744071697576
78.96746194886762,67.71514177857526
79.25324602911424,61.43909132474262
79.50344011793861,56.117623623134165
79.71855099880197,50.34487166241465
84.03298890423476,43.61690464407232
87.5618482244148,41.84545586717377
101.67904918293496,43.41477507790495
101.67904918293496,43.31462446199616
102.2796465743657,42.19309780329088
102.98779829849666,41.40780799445193
104.47879235041182,41.324168205772565
106.2940036682817,40.6435492027984
108.34132265256531,40.5618102972675
110.45371809319846,42.43604085594586
112.56375699192576,45.18950270710258
114.61017604897658,46.69418629751382
116.69091948164633,48.75006114332447
118.72371383853981,51.04644422703987
120.7257169388039,52.02400785753326
122.7191138552257,54.1151564243369
124.72858238135139,56.15668039896886
126.74985733365129,58.00816509582401
128.2201363182906,58.992171224355644
128.43250871262893,58.67204599068043
128.89171874569564,59.20946076030617
128.89171874569564,59.20946076030617
130.11230216852212,59.58977691178609
134.36530564269455,59.14731073387401
134.36530564269455,59.36276247649715
136.83690620589883,59.91094184308008
139.30770504584774,60.015917043979414
141.74298339281688,60.146930653253094
144.2120281207319,59.98898621625489
146.7512751601345,60.11720007625286
148.08714134324015,59.442794042547916
148.30137094653512,60.70374592242365
148.60951838799812,59.46595201434812
148.77847500880023,59.24651256145262
148.91385590044013,59.17379333138585
149.71579079735974,59.302245458993085
151.20203541623968,60.294107969877544
153.00967063805598,58.736992489778146
154.96512883029115,59.240239337943564
157.0157757856976,59.413911382551746
159.1365903777898,60.072480681343066
161.24721188929593,59.47679798197059
163.44119967755321,59.37631628454899
165.61740870338875,58.9934453555846
167.78215590631044,58.403543467381766
169.90166057428974,58.896503292405
174.48387660203127,58.05507988252893
174.48387660203127,59.04568471987227
176.69452602603826,58.510671974992476
201.4835984087633,58.038495829660505
203.98375717023626,58.850970540654345
206.4719444086232,59.986124595972
208.68185954837787,58.36849270509575
210.90191790780185,60.27543176634383
213.13814501708202,60.71257852183078
213.97394523552677,57.5074808631678
214.2307796853768,54.762731548823155
214.39203498822087,51.12796744394059
214.5552800797142,50.79413943983724
214.74093300098457,52.102291477409196
214.94883835398358,47.5501225432628
215.14722095441294,46.415567223190315
215.31952849649463,45.19022419522417
215.4898989140697,42.97341429761087
215.70473618527612,38.83631569719019
215.92168556592796,40.429067441394636
216.11221622091938,31.960111849889927
216.27702006977253,29.318533987247598
216.39084452380632,28.54903327148886
216.81758296293359,25.750896094906807
218.57746194494987,18.11815475899624
221.15246732981245,19.319576166462042


==> data/df_z_qr_richmond.csv <==
travel_dists,alt
5.972836681804536,45.63062706905123
6.893111247867253,53.68107908189961
7.482442612563145,58.91987206910267
8.36925299698854,60.84441067661294
9.538278679587316,66.7512415474286
10.189675155750917,69.87675387761902
11.155594623536421,71.44212429913631
11.872263832549917,71.5446808181814
12.370207960161249,72.97222732976195
13.11560679498471,72.60129886181505
14.651597889202224,73.10258245525381
20.51509585681261,72.59031795611997
27.712177243064364,72.1698085728583
32.911276048545474,73.13236867374098
37.990632181496345,72.22450325950001
43.718090980544396,73.02944209452357
49.799740393575505,73.47240215354714
55.850804213795,72.4766550603976
61.358095068820234,73.15983082036894
66.9647785820499,73.88198799469495
73.2871935429893,72.01318283794552
79.79663737215168,72.49778502428018
85.15381641101477,73.71503579848024
90.76909298277367,72.80117563657666
97.09529141558801,73.31501949795899
102.48644995076728,75.49571879023512
105.5850720470743,75.00954303696925
112.2271888071263,73.4702659027904
117.61698304758146,75.70589836333305
124.7004858322907,74.41394357996543
129.4489932958159,75.26645335013791
135.5215219303364,76.58053898618687
141.61410431661594,73.82706014700672
147.44246401003699,74.34653285086222
153.33130934408018,74.29326700669627
159.42557188968857,74.50368973289285
166.1113556250911,75.32199494920195
172.20677891605027,74.70539811787113
178.28075318781532,73.49765450901454
184.35384269868896,74.36141769863582
190.33756817194117,75.24128480819813
196.43441364129347,73.90897412788739
202.77128835483452,73.90371691890054
208.70982505752625,74.88551494121033
215.30592916049986,75.17063729443109
221.44988117334856,73.88552169888865
227.4381428327915,76.63269683088227
232.04605842558985,73.8994716609748
234.8215297028104,75.39803829768218
241.79688445745913,74.24171249467005
248.51871198333103,73.38287799264903
255.05780735944361,74.194190913075
259.85643292513384,74.40170713167547
266.43185473834734,75.1014147535394
272.33752761439416,76.39770547670156
278.1307472314859,74.47065531974714
284.627184807278,73.3756005218484
290.2573491568914,74.12710365442965
295.9897288779122,73.65061775213479
302.1126367509117,74.23921608962803
308.31067245090827,74.27520219418814
314.0625260289758,72.72930245163552
320.15269388491674,73.385492733888
326.45598443954145,74.6935675078363
332.2357572459779,74.17365952666663
338.08468061997667,73.36759298794624
344.86147226649314,75.75939371921812
350.682268791741,74.21860965442676
356.95308124971547,75.42768344549194
362.6895591382511,72.69702211718558
368.16436631188805,72.20317852946044
369.4220087587741,73.65779816148283
369.8735923187456,70.05754125933741
371.27024637200594,67.3300669806638
373.0773143194773,63.27808506060859
373.6170878117165,64.9022350494552
374.1273750095326,59.51070142673435
374.5380830501123,61.1907962353197
374.6650409974319,58.82646639548616
374.8567829012312,55.79003240475281
375.35161410275737,53.2484307365192
376.53653140640205,50.791245561479585
377.59624424454086,52.09688327325905
378.1508814247921,48.632855734226176

